Strict bounding of quantities of interest in computations based on domain decomposition

This paper deals with bounding the error on the estimation of quantities of interest obtained by finite element and domain decomposition methods. The proposed bounds are written in order to separate the two errors involved in the resolution of reference and adjoint problems : on the one hand the discretization error due to the finite element method and on the other hand the algebraic error due to the use of the iterative solver. Beside practical considerations on the parallel computation of the bounds, it is shown that the interface conformity can be slightly relaxed so that local enrichment or refinement are possible in the subdomains bearing singularities or quantities of interest which simplifies the improvement of the estimation. Academic assessments are given on 2D static linear mechanic problems.

==> GSS_res1.txt <==
sd e_ref   e_adj         e_ref_rel   e_adj_rel
1	10.125	1.89E-011	0.3019863994	9.01987891500215E-011
2	5.0343	5.48E-010	0.1501521117	2.61043047146875E-009
3	2.8862	5.00E-008	0.0860832737	2.38346760737951E-007
4	7.5928	1.56E-006	0.226461465	7.45959860799924E-006
5	29.045	0.00013263	0.8662908614	0.0006322639
6	7.5353	0.011119	0.2247464806	0.0530056729
7	5.4681	0.20947	0.1630905512	0.9985698622



==> GSS_res3.txt <==
sd	e_ref	e_adj	e_ref_rel	e_adj_rel
1	10.125	8.83E-010	0.5483643847	1.21094135717812E-008
2	5.0343	5.05E-010	0.272654896	6.92262329255582E-009
3	2.8855	4.67E-008	0.1562770797	6.40655000274288E-007
4	7.6092	1.42E-006	0.412110052	1.94154917987822E-005
5	9.3565	4.03E-005	0.506742851	0.0005520188
6	7.536	0.011051	0.4081455806	0.1515579571
7	1.5876	0.072073	0.0859835355	0.9884387514



==> cube_distance.txt <==
distance distance2 ID_Hh e_adj_Hh ener_adj_Hh err_relative_Hh ID_h e_adj_h ener_adj_h err_relative_h quotient quotient_rel
0.45	1  3.5929	7.4335	9.4173	0.7893451414	3.5946	7.7573	9.4101	0.8243589335	0.9582586725	0.9575260355
0.3 0.666666667	4.9284	7.5108	9.4112	0.7980703842	4.9319	7.7229	9.4153	0.8202500186	0.9725362234	0.97295991
0.2 0.4444444 6.2406	7.4217	9.4151	0.7882762796	6.2428	7.3293	9.4147	0.7784953318	1.0126069338	1.0125639133
0.1 0.2222222222 7.5249 7.3907 9.409	0.7854926135 7.5274 7.6666 9.4141 0.8143741834 0.9640127305 0.9645352584
0.05 0.1111111111 8.1601 7.8285 9.3634 0.8360745029 8.1607 7.661 9.4155 0.8136583294	1.0218639864 1.0275498605
0.04 0.0888888888 8.2875 7.94 9.3642	0.8479101258 8.2867 7.6903 9.4121 0.817065267 1.0324694745 1.0377507893
0.03 0.066666666666 8.4128 9.5326 9.3409 1.0205226477 8.413 7.7468 9.4148 0.8228321366 1.2305209893 1.2402561863
0.02 0.044444444444444 8.5388 16.641 9.3204 1.7854383932 8.5375 7.6517 9.4137 0.8128259877 2.1748108264 2.1965813351
0.018 0.04 8.5636 20.626 9.3021 2.2173487707	8.5637 7.2374 9.4195 0.7683422687 2.849918479 2.8858867474
0.016 0.035555 8.5884 26.687 9.2845 2.8743604933	8.5878 7.6572 9.4161 0.8132029184 3.4852165282 3.5346165493
0.014 0.031111111 8.6143 36.02 9.273 3.884395557 8.6128 7.6623 9.4191 0.8134853648 4.7009383605 4.7750036139
0.012 0.026666666666 8.6386 51.572 9.2565 5.571436288 8.6375 7.6609 9.4187 0.8128259877 6.739940144 6.8544022615
0.01 0.0222222222222 8.6637 79.272 9.2375 8.5815426252 8.6628 7.3319 9.4217 0.7781928951 10.811931423 11.0275263099



==> diez_res1.txt <==
sd e_ref   e_adj         e_ref_rel   e_adj_rel
1	0.064465	0.00013104	0.0024590883	0.0001324908
2	0.045695	0.00055184	0.001743086	0.0005579495
3	0.1416	0.0024642	0.0054014877	0.0024914817
4	0.44765	0.0049088	0.0170761015	0.0049631465
5	0.82274	0.0087313	0.031384322	0.0088279662
6	22.501	0.98855	0.8583253862	0.9994944644
7	4.9758	0.012525	0.1898073622	0.0126636672
8	7.2792	0.007053	0.2776730879	0.0071310854
9	7.2765	0.0085468	0.2775700935	0.0086414236
10	4.514	0.022482	0.1721914934	0.0227309034
11	4.552	0.0089321	0.1736410452	0.0090309893
12	1.7987	0.000435	0.0686133893	0.000439816
13	1.4218	5.29E-005	0.0542361244	5.35352105555836E-005
14	1.4619	0.004545	0.0557657829	0.0045953187
15	0.90677	0.0008527	0.0345897387	0.0008621404
16	0.12664	0.00019426	0.004830822	0.0001964107



	
















































==> diez_res4.txt <==
sd 	e_ref	e_adj	e_ref_rel	e_adj_rel
1	0.063832	0.00018664	0.0038309927	0.0003632683
2	0.047519	0.00072477	0.0028519385	0.0014106622
3	0.14813	0.0032335	0.0088902893	0.0062935498
4	0.46831	0.0064291	0.0281064698	0.0125133326
5	0.84672	0.011202	0.0508174289	0.0218031064
6	9.806	0.51206	0.5885247869	0.9966522636
7	4.9656	0.015679	0.2980194454	0.0305169528
8	7.3178	0.0089756	0.4391909735	0.0174697341
9	7.2753	0.010894	0.4366402593	0.021203628
10	4.4661	0.031168	0.2680410515	0.0606640975
11	4.5995	0.011392	0.2760472932	0.0221729145
12	1.7985	0.00054675	0.1079402233	0.0010641714
13	1.4217	6.64E-005	0.0853258912	0.0001292654
14	1.4732	0.0059795	0.0884167567	0.0116382498
15	0.90645	0.0012808	0.0544022326	0.0024928958
16	0.12587	0.00028775	0.0075543152	0.0005600646



==> poutre_1.txt <==
iterations     e      e_adj     res       res_adj    Ihh2        ID
0              15.465  10.232  3385.73    1.5571   2.2889  0.43928
1             10.232    10.235   2192.534   0.52307    -0.36439    3.2073
2             10.979  10.233   1205.991     0.1412   -0.69816    3.0779
3            11.912     10.232  178.017     0.055508   -0.4373 2.9423
4            5.1373   10.232     24.483    0.0050646   -0.026459  2.924
5            2.7979  10.232    9.9608   0.00089379 -0.021229   2.9211
6           2.5649    10.232  1.991   8.0208e-05     -0.0051692  2.9173
7       2.4489       10.232  0.1079    6.1342e-06    -0.0010085    2.9169
8          2.4224      10.232   0.0061578 2.3001e-07    0.00051483  2.9169
9         2.4183      10.232      0.00056368 1.0913e-08   0.00036912  2.9169
10          2.4179    10.232   3.8506e-05  5.7852e-10    0.00038402  2.9169
11          2.4181  10.232      4.3984e-06 5.2619e-11      0.000387   2.9169
 12         2.4181  10.232       1.5898e-07 2.2481e-12   0.00038563  2.9169

